Investigating the heterogeneity of "study twins"

Meta-analyses are commonly performed based on random-effects models, while in certain cases one might also argue in favour of a common-effect model. One such case may be given by the example of two "study twins" that are performed according to a common (or at least very similar) protocol. Here we investigate the particular case of meta-analysis of a pair of studies, e.g. summarizing the results of two confirmatory clinical trials in phase III of a clinical development programme. Thereby, we focus on the question of to what extent homogeneity or heterogeneity may be discernible, and include an empirical investigation of published ("twin") pairs of studies. A pair of estimates from two studies only provides very little evidence on homogeneity or heterogeneity of effects, and ad-hoc decision criteria may often be misleading.

==> supplement/NEJM_2010-2019_data.csv <==
"id","year","volume","issue","page","doi","title","endpoint.name","endpoint.type","reporting","study1.name","study2.name","study1.pubmed","study2.pubmed","study1.subjects","study2.subjects","study1.effect","study2.effect","study1.se","study2.se","comment"
"0095",2010,363,15,1419,"10.1056/NEJMoa0912613","Rolofylline, an adenosine A1-receptor antagonist, in acute heart failure","treatment success (composite)","log-OR","pooled","PROTECT-1","PROTECT-2","NCT00328692","NCT00354458",1005,1028,-0.182,0.0208,0.12178,0.12114,"data extracted from online supplement"
"0123",2011,364,1,22,"10.1056/NEJMoa1004409","Rifaximin therapy for patients with irritable bowel syndrome without constipation","proportion of patients who had adequate relief of global IBS symptoms","log-OR","both","TARGET 1","TARGET 2","NCT00731679","NCT00724126",623,635,0.4171,0.3661,0.168,0.1658,NA
"0263a",2012,366,11,1010,"10.1056/NEJMoa1111170","Ingenol mebutate gel for actinic keratosis","complete clearance of all clinically visible actinic keratoses (trunk and extremities)","log-OR","pooled","PEP005-014","PEP005-028","NCT00742391","NCT00942604",255,203,2.0649,2.6528,0.463,0.5013,NA
"0263b",2012,366,11,1010,"10.1056/NEJMoa1111170","Ingenol mebutate gel for actinic keratosis","complete clearance of all clinically visible actinic keratoses (face and scalp)","log-OR","pooled","PEP005-016","PEP005-025","NCT00916006","NCT00915551",269,278,3.246,2.8011,0.6105,0.4229,NA
"0324",2012,367,7,606,"10.1056/NEJMoa1110823","Enzymatic vitreolysis with ocriplasmin for vitreomacular traction and macular holes","resolution of vitreomacular adhesion at day 28","log-OR","both","TG-MV-006","TG-MV-007","NCT00781859","NCT00798317",326,326,0.9418,1.6389,0.3239,0.4845,NA
"0333",2012,367,13,1198,"10.1056/NEJMoa1208606","Tiotropium in asthma poorly controlled with standard combination therapy","peak FEV1 response at week 24","mean difference","individual","Trial 1","Trial 2","NCT00772538","NCT00776984",428,432,86,154,33.6741,32.1434,NA
"0353",2012,367,18,1687,"10.1056/NEJMoa1200107","Topical 0.5% ivermectin lotion for treatment of head lice","percentage of index patients who were louse-free 1 day after treatment","risk difference","individual","Study A","Study B","NCT01066585","NCT01068158",145,144,0.598,0.525,0.07322,0.07755,NA
"0381",2013,368,4,320,"10.1056/NEJMoa1203166","Peginesatide for anemia in patients with chronic kidney disease not receiving dialysis","difference in mean change from baseline hemoglobin level","mean difference","individual","PEARL 1","PEARL 2","NCT00598273","NCT00598442",329,326,0.26,0.31,0.11225,0.11735,NA
"0502",2014,370,4,311,"10.1056/NEJMoa1312889","Phase 3 trials of solanezumab for mild-to-moderate Alzheimer's disease","change from baseline to week 80 in ADAS-cog11 score","mean difference","individual","EXPEDITION 1","EXPEDITION 2","NCT00905372","NCT00904683",1012,1040,-0.8,-1.3,0.6633,0.7143,NA
"0543",2014,370,22,2071,"10.1056/NEJMoa1402584","Efficacy and safety of nintedanib in idiopathic pulmonary fibrosis","annual rate of decline in forced vital capacity (FVC, ml/year)","mean difference","individual","INPULSIS-1","INPULSIS-2","NCT01335464","NCT01335477",513,548,125.3,93.7,24.2606,24.9749,NA
"0550",2014,370,25,2387,"10.1056/NEJMoa1310246","Naloxegol for opioid-induced constipation in patients with noncancer pain","12-week response rate","mean difference","individual","KODIAC-04","KODIAC-05","NCT01309841","NCT01323790",428,464,15,10.3,4.6174,4.3878,NA
"0551",2014,370,23,2169,"10.1056/NEJMoa1310480","Once-weekly dalbavancin versus daily conventional therapy for skin infection","early clinical response","risk difference","both","DISCOVER 1","DISCOVER 2","NCT01339091","NCT01431339",573,739,0.01579,-0.01441,0.03171,0.0307,NA
"0647",2015,372,16,1500,"10.1056/NEJMoa1500858","Efficacy and safety of evolocumab in reducing lipids and cardiovascular events","incidence of adverse events","log-OR","pooled","OSLER-1","OSLER-2","NCT01439880","NCT01854918",1324,3681,0.08558,0.02567,0.02442,0.01659,"data taken from clinicaltrials.gov entry"
"0654",2017,376,4,330,"10.1056/NEJMoa1414216","A recombinant vesicular stomatitis virus ebola vaccine","incidence of adverse events","log-OR","pooled","V920-001","V920-002","NCT02269423","NCT02280408",39,39,0.5333,0.1556,0.1689,0.1882,"primary endpoint not actually defined; data taken from clinicaltrials.gov entry"
"0678",2015,373,3,243,"10.1056/NEJMoa1504601","A bronchial genomic classifier for the diagnostic evaluation of lung cancer","diagnostic performance","AUC","individual","AEGIS-1","AEGIS-2","NCT01309087","NCT00746759",298,341,0.78,0.74,0.02551,0.03061,"primary endpoint not explicitly defined"
"0679",2015,373,3,220,"10.1056/NEJMoa1409547","Lumacaftor-Ivacaftor in patients with cystic fibrosis homozygous for Phe508del  CFTR","change from baseline in the percentage of predicted FEV1 at week 24","mean difference","pooled","TRAFFIC","TRANSPORT","NCT01807923","NCT01807949",559,563,2.4172,2.6596,0.8389,0.8363,"data extracted from online supplement (Fig. S2)"
"0784",2016,374,3,242,"10.1056/NEJMoa1505180","Eluxadoline for irritable bowel syndrome with diarrhea","composite (response for at least 50% of the days from weeks 1 through 12)","risk difference","both","IBS-3001","IBS-3002","NCT01553591","NCT01553747",854,763,0.07963,0.1331,0.02778,0.03005,NA
"0884",2016,375,24,2335,"10.1056/NEJMoa1610020","Two phase 3 trials of dupilumab versus placebo in atopic dermatitis","composite (score of 0 or 1 on the Investigator’s Global Assessment, and a reduction of 2 points or more from baseline at week 16)","log-OR","individual","SOLO 1","SOLO 2","NCT02277743","NCT02277769",447,475,1.645,1.8216,0.2601,0.2696,"original analysis utilized Cochran-Mantel-Haenszel test including stratification"
"0906",2016,375,20,1946,"10.1056/NEJMoa1602773","Ustekinumab as induction and maintenance therapy for Crohn’s disease","clinical response at week 6 (composite)","risk difference","individual","UNITI-1","UNITI-2","NCT01369329","NCT01369342",496,418,0.1228,0.2679,0.03975,0.04649,"original analysis utilized Cochran-Mantel-Haenszel test"
"0915",2017,376,3,221,"10.1056/NEJMoa1601277","Ocrelizumab versus interferon beta-1a in relapsing multiple sclerosis","annualized relapse rate","log-rate-ratio","individual","OPERA I","OPERA II","NCT01247324","NCT01412333",821,835,-0.6162,-0.6345,0.1499,0.1464,NA
"0925",2017,376,4,305,"10.1056/NEJMoa1602615","Bezlotoxumab for prevention of recurrent clostridium difficile infection","recurrent infection","risk difference","individual","MODIFY I","MODIFY II","NCT01241552","NCT01513239",776,768,-0.1181,-0.1079,0.02932,0.0288,NA
"0965",2017,376,18,1723,"10.1056/NEJMoa1606910","Tofacitinib as induction and maintenance therapy for ulcerative colitis","remission at 8 weeks","risk difference","individual","OCTAVE Induction 1","OCTAVE Induction 2","NCT01465763","NCT01458951",598,541,0.1029,0.1298,0.03055,0.02509,NA
"0972",2017,377,1,28,"10.1056/NEJMoa1700089","Treatment of endometriosis-associated pain with elagolix, an oral GnRH antagonist","clinical response with respect to dysmenorrhea at 3 months","log-risk-ratio","individual","Elaris EM-I","Elaris EM-II","NCT01620528","NCT01931670",622,589,1.3568,1.1577,0.11096,0.10524,NA
"0987",2017,377,7,644,"10.1056/NEJMoa1611925","Canagliflozin and cardiovascular and renal events in type 2 diabetes","composite of death from cardiovascular causes, nonfatal myocardial infarction, or nonfatal stroke","log-HR","pooled","CANVAS","CANVAS-R","NCT01032629","NCT01989754",658,353,-0.1278,-0.1985,0.09093,0.10854,"individual studies’ data only in appendix."
"1019",2017,377,17,1613,"10.1056/NEJMoa1708208","Mepolizumab for eosinophilic chronic obstructive pulmonary disease","annual rate of moderate or severe exacerbations","log-rate-ratio","individual","METREX","METREO","NCT02105948","NCT02105961",462,449,-0.1985,-0.2231,0.09323,0.10474,"common inclusion criteria in ‘modified ITT population’"
"1272",2019,381,11,1023,"10.1056/NEJMoa1905248","Benralizumab for the prevention of COPD exacerbations","annualized COPD exacerbation rate ratio at week 56","log-rate-ratio","individual","GALATHEA","TERRANOVA","NCT02138916","NCT02155660",738,774,-0.18632,-0.07257,0.09466,0.0877,NA

